Training Advisors for LLM Agents from Task Outcomes

Large language model agents tackle multi-step tasks by interleaving reasoning and tool calls with observations from the environment. Prior work has shown that natural-language feedback can help these agents revise their decisions during task execution. We introduce Caddie, a method for training critics to provide natural-language analysis and advice as agents work through a task. Unlike approaches that rely on step-level labels or reference critiques, Caddie learns from whether the agent ultimately succeeds after receiving the critic's feedback. We optimize the critic through reinforcement learning while keeping the base model frozen. Trained on multi-hop question answering with a single base model, our Qwen3-4B critic improves success rates across four base models of different scales and architectures, including three not used during critic training. On the MuSiQue benchmark, the trained critic improves Qwen3-4B's success rate by more than 25 percentage points, surpassing the performance of Kimi K3 without a critic. The same critic also yields gains on out-of-domain interactive benchmarks, including $\tau^3$ and DeepDive, with no additional training. Our results show that agents can decide when to seek help from a critic at inference time and that outcome-based critic training can produce guidance that transfers across base models and task domains.

==> figures/data/reward_variants_validation.csv <==
step,terminal_n1_pct,terminal_n5_pct,baseline_subtraction_pct,gumbel_counterfactual_pct
49,28.75526249408722,28.571492433547974,31.02457821369171,32.62648582458496
99,29.322651028633118,35.80580651760101,37.685244282086686,37.40707039833069
149,34.05384421348572,34.01579558849335,37.44823634624481,37.21943795681
199,32.78585523366928,33.10735523700714,40.266209840774536,37.06313371658325
249,37.79053092002869,37.199100852012634,40.8232182264328,38.032159209251404
299,37.27580904960632,37.51020431518555,39.021235704422,37.73792088031769
349,36.92464232444763,34.63415801525116,42.03309714794159,41.80871248245239
399,36.582785844802856,38.88766169548035,42.21734702587128,40.2248352766037
449,37.032365798950195,36.041733622550964,40.562704205513,40.8390998840332
499,37.00101971626282,37.276870012283325,38.85383605957031,37.02995479106903
549,34.73463952541351,37.54832744598389,43.261370062828064,38.10832500457764
599,35.40419638156891,40.43766260147095,40.53485989570618,40.17224609851837
649,38.01577985286713,40.97246527671814,41.49085581302643,41.01702570915222
699,38.90281021595001,38.54661285877228,42.744648456573486,39.342471957206726
749,39.47601020336151,40.22628664970398,41.77629053592682,40.007203817367554
799,43.41253042221069,42.53149926662445,42.48511791229248,41.1824494600296
849,41.01366996765137,41.84194505214691,42.864081263542175,40.22912383079529
899,44.37758922576904,46.07863128185272,38.82678747177124,40.17116129398346
949,44.32252049446106,45.37470042705536,40.23474156856537,42.014724016189575
999,48.36231768131256,47.61137366294861,42.31492877006531,40.98232090473175
1049,46.81181609630585,48.01812767982483,42.539817094802856,43.779999017715454
1099,52.507585287094116,48.05901050567627,39.07926082611084,39.87286388874054
1149,46.10878825187683,51.44750475883484,42.47981160879135,39.8669570684433
1199,47.56426811218262,50.26256442070007,44.460517168045044,39.727675914764404
1249,47.57331609725952,50.747281312942505,42.984992265701294,42.163828015327454
1299,45.46046257019043,50.008004903793335,40.43942987918854,42.83199608325958
1349,43.498992919921875,49.48298931121826,42.159855365753174,40.68470001220703
1399,46.090954542160034,49.4840145111084,42.317190766334534,42.698922753334045
1449,46.665990352630615,50.062406063079834,38.49667012691498,45.020028948783875
1499,45.05267143249512,50.26388764381409,42.3323392868042,45.440077781677246
1549,46.7885822057724,46.7462420463562,40.35649299621582,39.109447598457336
1599,48.83320331573486,46.26366198062897,40.06916880607605,40.29391705989838
1649,48.6494779586792,49.58217442035675,40.19400775432587,43.01968514919281
1699,49.79771971702576,51.24196410179138,43.013009428977966,44.627803564071655
1749,50.098127126693726,49.17552471160889,41.045987606048584,44.393324851989746
1799,46.09915912151337,48.550134897232056,44.100990891456604,47.40147888660431
1849,46.4116632938385,46.9261109828949,43.00830662250519,46.35034501552582
1899,47.06556797027588,52.00125575065613,nan,47.936075925827026
1949,46.865615248680115,53.45497131347656,nan,46.40386700630188
1999,49.796897172927856,49.4963675737381,nan,48.864081501960754
2049,nan,nan,nan,47.343045473098755
2099,nan,nan,nan,48.61660301685333
2149,nan,nan,nan,48.424118757247925
2199,nan,nan,nan,48.64998459815979
2249,nan,nan,nan,48.0940043926239
2299,nan,nan,nan,46.981316804885864
2349,nan,nan,nan,48.15885126590729

